Occlusion-Aware Search for Object Retrieval in Clutter

We address the manipulation task of retrieving a target object from a cluttered shelf. When the target object is hidden, the robot must search through the clutter for retrieving it. Solving this task requires reasoning over the likely locations of the target object. It also requires physics reasoning over multi-object interactions and future occlusions. In this work, we present a data-driven hybrid planner for generating occlusion-aware actions in closed-loop. The hybrid planner explores likely locations of the occluded target object as predicted by a learned distribution from the observation stream. The search is guided by a heuristic trained with reinforcement learning to act on observations with occlusions. We evaluate our approach in different simulation and real-world settings (video available on https://youtu.be/dY7YQ3LUVQg). The results validate that our approach can search and retrieve a target object in near real time in the real world while only being trained in simulation.

==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ac_0.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,  mod_,  gre_hm, gre_hm_,  sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_, hyb4_lim
0,    7.37, 0.27,  10.5, 0.49,  8.25, 0.29,  19.58,2.36,  9.06,   0.30,     11.28, 0.55,    8.99,  0.32,   7.88,  0.28,  8.85
2,    8.40, 0.55,  10.5, 0.51,  8.41, 0.40,  26.09,3.70,  9.26,   0.48,     11.67, 0.61,    9.83,  0.55,   7.97,  0.36,  8.91
4,    9.93, 0.71,  12.6, 0.84,  10.14,0.58,  28.84,4.77,  10.96,  0.74,     13.39, 0.83,    11.24, 0.72,   9.49,  0.55,  12.14
6,    10.6, 0.87,  12.76,0.85,  11.56,0.84,  30.31,4.28,  12.74,  0.96,     14.75, 1.03,    11.92, 0.80,   11.10, 0.77,  13.56
8,    11.2, 0.90,  14.74,0.99,  12.43,0.89,  31.38,4.68,  13.96,  1.12,     15.64, 1.12,    13.01, 0.96,   12.52, 0.88,  13.81
10,   11.3, 1.10,  15.42,1.07,  13.66,0.99,  31.93,5.22,  14.11,  1.27,     16.27, 1.21,    13.22, 0.90,   12.66, 1.05,  14.66


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ac_0_hm.dat <==
Name,  gre_hm, gre_hm_, sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_
0,     9.20,   0.37,    11.67, 0.66,    8.99,  0.32,   7.88,  0.28
2,     10.49,  0.81,    12.06, 0.71,    10.10, 0.63,   7.97,  0.36
4,     14.37,  1.24,    16.01, 1.17,    11.76, 0.83,   9.91,  0.67
6,     18.90,  1.53,    19.03, 1.40,    14.20, 1.12,   12.10, 0.95
8,     20.67,  1.61,    21.17, 1.50,    16.02, 1.23,   13.71, 1.04
10,    23.15,  1.76,    24.12, 1.63,    18.51, 1.45,   16.47, 1.34


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ac_n.dat <==
Name, gre,  gre_, sto,  sto_,  hyb4, hyb4_, mod,  mod_,  hyb2,  hyb2_,  hyb6,  hyb6_, gre_hm,  gre_hm_, hyb4_lim
0.00, 11.81,0.89, 12.59,0.81,  12.13,0.67,  27.29,4.59,  13.36, 0.85,   11.99, 0.69,  11.91,    0.89,   12.13
0.05, 11.67,0.98, 13.60,0.88,  12.78,0.80,  28.98,5.45,  13.81, 0.92,   12.60, 0.66,  12.23,    0.98,   13.09
0.10, 11.57,0.84, 13.07,0.75,  12.64,0.69,  30.41,6.11,  12.99, 0.75,   12.11, 0.65,  12.56,    0.84,   13.94
0.15, 11.97,0.93, 14.75,0.91,  13.19,0.74,  32.41,7.29,  12.94, 0.80,   13.10, 0.75,  12.99,    0.93,   15.28
0.20, 13.01,0.96, 16.29,0.84,  14.53,0.87,  31.06,4.81,  14.90, 0.88,   14.43, 0.76,  14.15,    0.96,   16.53
0.25, 13.56,0.92, 17.45,0.97,  15.54,0.95,  32.15,5.13,  16.92, 0.81,   15.07, 0.70,  15.64,    0.92,   16.88


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ac_n_all.dat <==
Name, mod, mod_,    hyb2,  hyb2_,   hyb6,   hyb6_
0.00,               15.32, 1.12,    12.55,  0.80
0.05,               15.87, 1.17,    12.35,  0.79
0.10,               14.76, 1.00,    12.40,  0.81
0.15, 78.95,6.66,   15.32, 1.14,    12.86,  0.90
0.20, 60.89,4.90,   15.78, 1.13,    12.72,  0.87
0.25, 63.81,5.23,   15.27, 1.11,    12.55,  0.87


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ae_0.dat <==
Name, gre,  gre_,   sto,  sto_,    hyb4, hyb4_,   mod, mod_,  gre_hm, gre_hm_,    sto_hm,sto_hm_,  hyb2,  hyb2_,  hyb6,  hyb6_
0,    0.16, 0.01,   0.13, 0.01,    0.14, 0.01,    0,   0,     0.12,   0.00        0.11,   0.00,    0.13,  0.00,   0.15,  0.01
2,    0.46, 0.02,   0.39, 0.02,    0.43, 0.02,    0.09,0.00,  0.39,   0.02        0.33,   0.02,    0.38,  0.02,   0.46,  0.02
4,    0.70, 0.03,   0.61, 0.03,    0.66, 0.03 ,   0.15,0.01,  0.61,   0.03        0.50,   0.03,    0.59,  0.03,   0.70,  0.04
6,    0.97, 0.05,   0.85, 0.05,    0.90, 0.05,    0.20,0.01,  0.79,   0.05        0.70,   0.05,    0.82,  0.04,   0.93,  0.05
8,    1.18, 0.05,   1.00, 0.07,    1.13, 0.07,    0.27,0.01,  1.01,   0.07        0.87,   0.06,    1.02,  0.06,   1.14,  0.07
10,   1.58, 0.11,   1.23, 0.08,    1.37, 0.10,    0.33,0.02,  1.26,   0.08        1.06,   0.09,    1.26,  0.08,   1.36,  0.09


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ae_0_all.dat <==
Name,  gre_hm, gre_hm_,  sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_
0,     0.12,   0.00,     0.11,  0.00,    0.13,  0.00,   0.15,  0.01
2,     0.38,   0.02,     0.33,  0.02,    0.38,  0.02,   0.46,  0.02
4,     0.56,   0.03,     0.47,  0.03,    0.58,  0.03,   0.69,  0.04
6,     0.68,   0.05,     0.63,  0.04,    0.77,  0.04,   0.91,  0.05
8,     0.86,   0.06,     0.75,  0.05,    0.96,  0.06,   1.11,  0.07
10,    1.00,   0.07,     0.86,  0.07,    1.09,  0.08,   1.27,  0.09


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ae_n.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod, mod_,  hyb2,  hyb2_,  hyb6,  hyb6_
0.00, 0.68, 0.03,  0.61, 0.03,  0.62, 0.03,  0.15,0.01,  0.58,  0.03,  0.65,   0.03,
0.05, 0.62, 0.04,  0.59, 0.03,  0.60, 0.03,  0.14,0.01,  0.58,  0.03,  0.64,   0.03,
0.10, 0.67, 0.03,  0.58, 0.03,  0.60, 0.03,  0.14,0.01,  0.57,  0.03,  0.65,   0.03,
0.15, 0.64, 0.03,  0.54, 0.03,  0.57, 0.03,  0.14,0.01,  0.58,  0.03,  0.65,   0.03,
0.20, 0.62, 0.03,  0.56, 0.03,  0.58, 0.03,  0.16,0.01,  0.57,  0.03,  0.65,   0.03,
0.25, 0.60, 0.03,  0.52, 0.03,  0.53, 0.03   0.15,0.01,  0.59,  0.03,  0.66,   0.03,


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/ae_n_all.dat <==
Name, mod, mod_,  hyb2,  hyb2_, hyb6,  hyb6_
0.00,             0.55,  0.03, 0.63,   0.03
0.05,             0.56,  0.03, 0.63,   0.03
0.10,             0.55,  0.03,
0.15, 0.13,0.01,  0.55,  0.03,
0.20, 0.15,0.01,  0.54,  0.03,
0.25, 0.15,0.01,  0.56,  0.03,


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/sr_0.dat <==
Name, gre,   sto,    hyb4,  mod,   gre_hm,   sto_hm,  hyb2,  hyb6, hyb4_lim
0,    100,   99.3,   100,   99.6,  99.6,     99.0,    100,   100,  100
2,    99.3,  99.0,   100,   95.3,  97.0,     99.0,    99.3,  100,  100
4,    94.3,  95.6,   98.3,  85.3,  91.0,     91.6,    98.6,  98.6, 99.1
6,    86.3,  91.3,   96.3,  77.0,  83.0,     84.0,    93.0,  97.0, 95.0
8,    83.6,  88.3,   93.3,  70.0,  81.0,     81.6,    90.0,  95.6, 91.3
10,   75.6,  79.0,   90.0,  59.0,  74.3,     75.3,    83.3,  92.3, 86.9


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/sr_n.dat <==
Name, gre,   sto,    hyb4,  mod,   hyb2, hyb6, gre_hm, hyb4_lim
0.00, 88.0,  92.0,   97.3,  82.6,  93.3, 96.6, 86.2,   97.1
0.05, 87.3,  90.6,   95.3,  77.3,  93.0, 96.0, 86.0,   95.0
0.10, 87.0,  91.3,   96.3,  75.6,  93.0, 95.6, 85.3,   93.8
0.15, 86.3,  87.0,   92.6,  75.0,  90.6, 94.3, 85.0,   90.3
0.20, 85.6,  86.0,   91.0,  74.6,  89.3, 95.0, 83.6,   89.6
0.25, 84.0,  83.3,   90.0,  70.0,  87.0, 93.6, 82.1,   88.0


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/t_0.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,   mod_,  gre_hm, gre_hm_, sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_, hyb4_lim
0,    2.20, 0.07,  2.86, 0.12,  18.7,0.82,   41.4,  6.10,  3.27,   0.09,    4.24,  0.18,    7.6, 0.35,     33.5, 1.50,   18.5
2,    2.69, 0.14,  3.16, 0.14,  22.3,2.06,   50.9,  7.30,  3.78,   0.16,    4.78,  0.22,    9.7, 0.85,     40.6, 3.88,   21.1
4,    3.36, 0.20,  4.12, 0.26,  31.6,3.38,   67.6,  11.66, 4.67,   0.27,    5.81,  0.32,    12.7, 1.38,    55.8, 6.24,   26.8
6,    3.99, 0.27,  4.29, 0.27,  38.7,4.87,   80.2,  13.52, 5.55,   0.36,    6.60,  0.41,    13.9, 1.41,    71.5, 8.70,   30.9
8,    4.42, 0.29,  5.14, 0.33,  43.3,5.33,   85.9,  14.96, 6.33,   0.44,    7.32,  0.48,    17.2, 1.93,    84.6,11.01,   32.3
10,   4.53, 0.36,  5.47, 0.37,  47.7,5.96,   87.3,  15.90, 6.68,   0.51,    8.18,  0.55,    16.9, 1.83,    90.2,13.56,   34.1


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/t_0_hm.dat <==
Name,  gre_hm, gre_hm_, sto_hm,sto_hm_,  hyb2,  hyb2_,  hyb6,  hyb6_
0,     3.30,   0.10,    4.36,  0.22,     10.16, 0.35,   44.67, 1.50
2,     4.16,   0.26,    4.91,  0.25,     13.31, 0.94,   54.15, 3.88
4,     5.83,   0.43,    6.82,  0.45,     18.28, 1.75,   80.46, 8.05
6,     7.74,   0.56,    8.32,  0.56,     23.82, 2.37,   112.17,12.88
8,     8.84,   0.61,    9.67,  0.64,     28.96, 2.78,   135.98,14.22
10,    10.22,  0.70,    11.74, 0.74,     36.66, 3.54,   186.95,20.51


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/t_n.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,   mod_,  hyb2,  hyb2_,  hyb6,  hyb6_, gre_hm,  gre_hm_, hyb4_lim
0.00, 4.78, 0.30,  5.65, 0.33,  39.6, 0.03,  87.4 ,12.43,  14.9,  1.62,   74.6,  8.43,  5.02,    0.30,    36.1
0.05, 5.12, 0.34,  5.46, 0.34,  45.5, 5.24,  88.8 ,13.78,  15.7,  1.79,   75.9,  8.65,  5.22,    0.34,    37.4
0.10, 4.98, 0.30,  5.72, 0.31,  42.3, 4.24,  90.7 ,14.21,  14.6,  1.51,   75.6,  8.68,  5.29,    0.30,    38.0
0.15, 5.39, 0.33,  6.50, 0.37,  42.4, 4.11,  92.9 ,13.88,  14.5,  1.49,   77.2,  9.30,  5.88,    0.33,    39.5
0.20, 5.57, 0.35,  6.82, 0.22,  46.9, 4.83,  94.4 ,14.03,  16.2,  1.70,   78.5,  9.46,  6.25,    0.35,    41.7
0.25, 5.90, 0.37,  7.13, 0.42,  52.0, 5.53,  95.1 ,14.61,  16.9,  1.56,   80.4,  9.26,  6.90,    0.37,    43.8


==> Occlusion-Aware Search for Object Retrieval in Clutter IROS2021 - Compiled/t_n_all.dat <==
Name, mod, mod_,    hyb2,  hyb2_,   hyb6,   hyb6_
0.00,               24.80, 2.48,    113.09, 11.06
0.05,               25.98, 2.56,    113.93, 11.66
0.10,               23.32, 2.12,    116.35, 12.09
0.15, 156.25,19.55, 24.93, 2.47,    119.13, 12.56
0.20, 140.43,17.80, 25.47, 2.38,    116.92, 11.41
0.25, 141.75,17.58, 24.67, 2.43,    118.54, 12.95


==> ac_0.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,  mod_,  gre_hm, gre_hm_,  sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_, hyb4_lim
0,    7.37, 0.27,  10.5, 0.49,  8.25, 0.29,  19.58,2.36,  9.06,   0.30,     11.28, 0.55,    8.99,  0.32,   7.88,  0.28,  8.85
2,    8.40, 0.55,  10.5, 0.51,  8.41, 0.40,  26.09,3.70,  9.26,   0.48,     11.67, 0.61,    9.83,  0.55,   7.97,  0.36,  8.91
4,    9.93, 0.71,  12.6, 0.84,  10.14,0.58,  28.84,4.77,  10.96,  0.74,     13.39, 0.83,    11.24, 0.72,   9.49,  0.55,  12.14
6,    10.6, 0.87,  12.76,0.85,  11.56,0.84,  30.31,4.28,  12.74,  0.96,     14.75, 1.03,    11.92, 0.80,   11.10, 0.77,  13.56
8,    11.2, 0.90,  14.74,0.99,  12.43,0.89,  31.38,4.68,  13.96,  1.12,     15.64, 1.12,    13.01, 0.96,   12.52, 0.88,  13.81
10,   11.3, 1.10,  15.42,1.07,  13.66,0.99,  31.93,5.22,  14.11,  1.27,     16.27, 1.21,    13.22, 0.90,   12.66, 1.05,  14.66


==> ac_0_hm.dat <==
Name,  gre_hm, gre_hm_, sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_
0,     9.20,   0.37,    11.67, 0.66,    8.99,  0.32,   7.88,  0.28
2,     10.49,  0.81,    12.06, 0.71,    10.10, 0.63,   7.97,  0.36
4,     14.37,  1.24,    16.01, 1.17,    11.76, 0.83,   9.91,  0.67
6,     18.90,  1.53,    19.03, 1.40,    14.20, 1.12,   12.10, 0.95
8,     20.67,  1.61,    21.17, 1.50,    16.02, 1.23,   13.71, 1.04
10,    23.15,  1.76,    24.12, 1.63,    18.51, 1.45,   16.47, 1.34


==> ac_n.dat <==
Name, gre,  gre_, sto,  sto_,  hyb4, hyb4_, mod,  mod_,  hyb2,  hyb2_,  hyb6,  hyb6_, gre_hm,  gre_hm_, hyb4_lim
0.00, 11.81,0.89, 12.59,0.81,  12.13,0.67,  27.29,4.59,  13.36, 0.85,   11.99, 0.69,  11.91,    0.89,   12.13
0.05, 11.67,0.98, 13.60,0.88,  12.78,0.80,  28.98,5.45,  13.81, 0.92,   12.60, 0.66,  12.23,    0.98,   13.09
0.10, 11.57,0.84, 13.07,0.75,  12.64,0.69,  30.41,6.11,  12.99, 0.75,   12.11, 0.65,  12.56,    0.84,   13.94
0.15, 11.97,0.93, 14.75,0.91,  13.19,0.74,  32.41,7.29,  12.94, 0.80,   13.10, 0.75,  12.99,    0.93,   15.28
0.20, 13.01,0.96, 16.29,0.84,  14.53,0.87,  31.06,4.81,  14.90, 0.88,   14.43, 0.76,  14.15,    0.96,   16.53
0.25, 13.56,0.92, 17.45,0.97,  15.54,0.95,  32.15,5.13,  16.92, 0.81,   15.07, 0.70,  15.64,    0.92,   16.88


==> ac_n_all.dat <==
Name, mod, mod_,    hyb2,  hyb2_,   hyb6,   hyb6_
0.00,               15.32, 1.12,    12.55,  0.80
0.05,               15.87, 1.17,    12.35,  0.79
0.10,               14.76, 1.00,    12.40,  0.81
0.15, 78.95,6.66,   15.32, 1.14,    12.86,  0.90
0.20, 60.89,4.90,   15.78, 1.13,    12.72,  0.87
0.25, 63.81,5.23,   15.27, 1.11,    12.55,  0.87


==> ae_0.dat <==
Name, gre,  gre_,   sto,  sto_,    hyb4, hyb4_,   mod, mod_,  gre_hm, gre_hm_,    sto_hm,sto_hm_,  hyb2,  hyb2_,  hyb6,  hyb6_
0,    0.16, 0.01,   0.13, 0.01,    0.14, 0.01,    0,   0,     0.12,   0.00        0.11,   0.00,    0.13,  0.00,   0.15,  0.01
2,    0.46, 0.02,   0.39, 0.02,    0.43, 0.02,    0.09,0.00,  0.39,   0.02        0.33,   0.02,    0.38,  0.02,   0.46,  0.02
4,    0.70, 0.03,   0.61, 0.03,    0.66, 0.03 ,   0.15,0.01,  0.61,   0.03        0.50,   0.03,    0.59,  0.03,   0.70,  0.04
6,    0.97, 0.05,   0.85, 0.05,    0.90, 0.05,    0.20,0.01,  0.79,   0.05        0.70,   0.05,    0.82,  0.04,   0.93,  0.05
8,    1.18, 0.05,   1.00, 0.07,    1.13, 0.07,    0.27,0.01,  1.01,   0.07        0.87,   0.06,    1.02,  0.06,   1.14,  0.07
10,   1.58, 0.11,   1.23, 0.08,    1.37, 0.10,    0.33,0.02,  1.26,   0.08        1.06,   0.09,    1.26,  0.08,   1.36,  0.09


==> ae_0_all.dat <==
Name,  gre_hm, gre_hm_,  sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_
0,     0.12,   0.00,     0.11,  0.00,    0.13,  0.00,   0.15,  0.01
2,     0.38,   0.02,     0.33,  0.02,    0.38,  0.02,   0.46,  0.02
4,     0.56,   0.03,     0.47,  0.03,    0.58,  0.03,   0.69,  0.04
6,     0.68,   0.05,     0.63,  0.04,    0.77,  0.04,   0.91,  0.05
8,     0.86,   0.06,     0.75,  0.05,    0.96,  0.06,   1.11,  0.07
10,    1.00,   0.07,     0.86,  0.07,    1.09,  0.08,   1.27,  0.09


==> ae_n.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod, mod_,  hyb2,  hyb2_,  hyb6,  hyb6_
0.00, 0.68, 0.03,  0.61, 0.03,  0.62, 0.03,  0.15,0.01,  0.58,  0.03,  0.65,   0.03,
0.05, 0.62, 0.04,  0.59, 0.03,  0.60, 0.03,  0.14,0.01,  0.58,  0.03,  0.64,   0.03,
0.10, 0.67, 0.03,  0.58, 0.03,  0.60, 0.03,  0.14,0.01,  0.57,  0.03,  0.65,   0.03,
0.15, 0.64, 0.03,  0.54, 0.03,  0.57, 0.03,  0.14,0.01,  0.58,  0.03,  0.65,   0.03,
0.20, 0.62, 0.03,  0.56, 0.03,  0.58, 0.03,  0.16,0.01,  0.57,  0.03,  0.65,   0.03,
0.25, 0.60, 0.03,  0.52, 0.03,  0.53, 0.03   0.15,0.01,  0.59,  0.03,  0.66,   0.03,


==> ae_n_all.dat <==
Name, mod, mod_,  hyb2,  hyb2_, hyb6,  hyb6_
0.00,             0.55,  0.03, 0.63,   0.03
0.05,             0.56,  0.03, 0.63,   0.03
0.10,             0.55,  0.03,
0.15, 0.13,0.01,  0.55,  0.03,
0.20, 0.15,0.01,  0.54,  0.03,
0.25, 0.15,0.01,  0.56,  0.03,


==> sr_0.dat <==
Name, gre,   sto,    hyb4,  mod,   gre_hm,   sto_hm,  hyb2,  hyb6, hyb4_lim
0,    100,   99.3,   100,   99.6,  99.6,     99.0,    100,   100,  100
2,    99.3,  99.0,   100,   95.3,  97.0,     99.0,    99.3,  100,  100
4,    94.3,  95.6,   98.3,  85.3,  91.0,     91.6,    98.6,  98.6, 99.1
6,    86.3,  91.3,   96.3,  77.0,  83.0,     84.0,    93.0,  97.0, 95.0
8,    83.6,  88.3,   93.3,  70.0,  81.0,     81.6,    90.0,  95.6, 91.3
10,   75.6,  79.0,   90.0,  59.0,  74.3,     75.3,    83.3,  92.3, 86.9


==> sr_n.dat <==
Name, gre,   sto,    hyb4,  mod,   hyb2, hyb6, gre_hm, hyb4_lim
0.00, 88.0,  92.0,   97.3,  82.6,  93.3, 96.6, 86.2,   97.1
0.05, 87.3,  90.6,   95.3,  77.3,  93.0, 96.0, 86.0,   95.0
0.10, 87.0,  91.3,   96.3,  75.6,  93.0, 95.6, 85.3,   93.8
0.15, 86.3,  87.0,   92.6,  75.0,  90.6, 94.3, 85.0,   90.3
0.20, 85.6,  86.0,   91.0,  74.6,  89.3, 95.0, 83.6,   89.6
0.25, 84.0,  83.3,   90.0,  70.0,  87.0, 93.6, 82.1,   88.0


==> t_0.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,   mod_,  gre_hm, gre_hm_, sto_hm,sto_hm_, hyb2,  hyb2_,  hyb6,  hyb6_, hyb4_lim
0,    2.20, 0.07,  2.86, 0.12,  18.7,0.82,   41.4,  6.10,  3.27,   0.09,    4.24,  0.18,    7.6, 0.35,     33.5, 1.50,   18.5
2,    2.69, 0.14,  3.16, 0.14,  22.3,2.06,   50.9,  7.30,  3.78,   0.16,    4.78,  0.22,    9.7, 0.85,     40.6, 3.88,   21.1
4,    3.36, 0.20,  4.12, 0.26,  31.6,3.38,   67.6,  11.66, 4.67,   0.27,    5.81,  0.32,    12.7, 1.38,    55.8, 6.24,   26.8
6,    3.99, 0.27,  4.29, 0.27,  38.7,4.87,   80.2,  13.52, 5.55,   0.36,    6.60,  0.41,    13.9, 1.41,    71.5, 8.70,   30.9
8,    4.42, 0.29,  5.14, 0.33,  43.3,5.33,   85.9,  14.96, 6.33,   0.44,    7.32,  0.48,    17.2, 1.93,    84.6,11.01,   32.3
10,   4.53, 0.36,  5.47, 0.37,  47.7,5.96,   87.3,  15.90, 6.68,   0.51,    8.18,  0.55,    16.9, 1.83,    90.2,13.56,   34.1


==> t_0_hm.dat <==
Name,  gre_hm, gre_hm_, sto_hm,sto_hm_,  hyb2,  hyb2_,  hyb6,  hyb6_
0,     3.30,   0.10,    4.36,  0.22,     10.16, 0.35,   44.67, 1.50
2,     4.16,   0.26,    4.91,  0.25,     13.31, 0.94,   54.15, 3.88
4,     5.83,   0.43,    6.82,  0.45,     18.28, 1.75,   80.46, 8.05
6,     7.74,   0.56,    8.32,  0.56,     23.82, 2.37,   112.17,12.88
8,     8.84,   0.61,    9.67,  0.64,     28.96, 2.78,   135.98,14.22
10,    10.22,  0.70,    11.74, 0.74,     36.66, 3.54,   186.95,20.51


==> t_n.dat <==
Name, gre,  gre_,  sto,  sto_,  hyb4, hyb4_, mod,   mod_,  hyb2,  hyb2_,  hyb6,  hyb6_, gre_hm,  gre_hm_, hyb4_lim
0.00, 4.78, 0.30,  5.65, 0.33,  39.6, 0.03,  87.4 ,12.43,  14.9,  1.62,   74.6,  8.43,  5.02,    0.30,    36.1
0.05, 5.12, 0.34,  5.46, 0.34,  45.5, 5.24,  88.8 ,13.78,  15.7,  1.79,   75.9,  8.65,  5.22,    0.34,    37.4
0.10, 4.98, 0.30,  5.72, 0.31,  42.3, 4.24,  90.7 ,14.21,  14.6,  1.51,   75.6,  8.68,  5.29,    0.30,    38.0
0.15, 5.39, 0.33,  6.50, 0.37,  42.4, 4.11,  92.9 ,13.88,  14.5,  1.49,   77.2,  9.30,  5.88,    0.33,    39.5
0.20, 5.57, 0.35,  6.82, 0.22,  46.9, 4.83,  94.4 ,14.03,  16.2,  1.70,   78.5,  9.46,  6.25,    0.35,    41.7
0.25, 5.90, 0.37,  7.13, 0.42,  52.0, 5.53,  95.1 ,14.61,  16.9,  1.56,   80.4,  9.26,  6.90,    0.37,    43.8


==> t_n_all.dat <==
Name, mod, mod_,    hyb2,  hyb2_,   hyb6,   hyb6_
0.00,               24.80, 2.48,    113.09, 11.06
0.05,               25.98, 2.56,    113.93, 11.66
0.10,               23.32, 2.12,    116.35, 12.09
0.15, 156.25,19.55, 24.93, 2.47,    119.13, 12.56
0.20, 140.43,17.80, 25.47, 2.38,    116.92, 11.41
0.25, 141.75,17.58, 24.67, 2.43,    118.54, 12.95

